Delayed Appearance and Evolution of Coronal Lines in the TDE AT2019qiz

Tidal disruption events (TDEs) occur when a star gets torn apart by a supermassive black hole as it crosses its tidal radius. We present late-time optical and X-ray observations of the nuclear transient AT2019qiz, which showed the typical signs of an optical-UV transient class commonly believed to be TDEs. Optical spectra were obtained 428, 481 and 828 rest-frame days after optical lightcurve peak, and a UV/X-ray observation coincided with the later spectrum. The optical spectra show strong coronal emission lines, including [Fe VII], [Fe X], [Fe XI] and [Fe XIV]. The Fe lines rise and then fall, except [Fe XIV] which appears late and rises. We observe increasing flux of narrow H-alpha and H-beta and a decrease in broad H-alpha flux. The coronal lines have FWHMs ranging from ~150 - 300km/s, suggesting they originate from a region between the broad and narrow line emitting gas. Between the optical flare and late-time observation, the X-ray spectrum softens dramatically. The 0.3-1 keV X-ray flux increases by a factor of ~50 while the hard X-ray flux decreases by a factor of ~6. WISE fluxes also rose over the same period, indicating the presence of an infrared echo. With AT2017gge, AT2019qiz is one of two examples of a spectroscopically-confirmed optical-UV TDE showing delayed coronal line emission, supporting speculations that Extreme Coronal Line Emitters in quiescent galaxies can be echos of unobserved past TDEs. We argue that the coronal lines, narrow lines, and infrared emission arise from the illumination of pre-existing material likely related to either a previous TDE or AGN activity.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
